TM2T: Stochastic and Tokenized Modeling for the Reciprocal Generation of 3D Human Motions and Texts

Inspired by the strong ties between vision and language, the two intimate human sensing and communication modalities, our paper aims to explore the generation of 3D human full-body motions from texts, as well as its reciprocal task, shorthanded for text2motion and motion2text, respectively. To tackle the existing challenges, especially to enable the generation of multiple distinct motions from the same text, and to avoid the undesirable production of trivial motionless pose sequences, we propose the use of motion token, a discrete and compact motion representation. This provides one level playing ground when considering both motions and text signals, as the motion and text tokens, respectively. Moreover, our motion2text module is integrated into the inverse alignment process of our text2motion training pipeline, where a significant deviation of synthesized text from the input text would be penalized by a large training loss; empirically this is shown to effectively improve performance. Finally, the mappings in-between the two modalities of motions and texts are facilitated by adapting the neural model for machine translation (NMT) to our context. This autoregressive modeling of the distribution over discrete motion tokens further enables non-deterministic production of pose sequences, of variable lengths, from an input text. Our approach is flexible, could be used for both text2motion and motion2text tasks. Empirical evaluations on two benchmark datasets demonstrate the superior performance of our approach on both tasks over a variety of state-of-the-art methods. Project page: https://ericguo5513.github.io/TM2T/

==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation


==> readme.txt <==
%---7Mar22
*line 207: have we discussed how to learn the mentioned "learnable codebook", and where is the discussion? this needs to be done
*Sec. 3.1: what are the empirical values for internal parameters such as D_p, t, d, K, beta? need to discuss them in the experimental section.
*Fig. 3: on motion tokens: why the poses in a motion token are the same? 


%---6Mar22:
*text2motion and motion2text existing work (line 42 & 43): could cite more papers? now it appears bidirectional methods (2 papers) are comparably quite popular
*intro section: I assume the motionless issue of existing methods [33,52] is typically observed when their generated motions being longer than 1-2 seconds. is the 1-2 second correct? please update to the proper numbers
*Fig.2(c): remove the "learning"
*One possible concern is our approach is very complicated. To address this, please report its empirical test speed.
*important ablation studies are missing: need to test w/ vs w/o the important components, such as sampling, the use of motion2text module in text2motion, etc.
*report the empirical values of the internal parameters used in our pipeline: e.g the size of motion tokens considered in our empirical studies
*Note I've name the propose approach TM2T, hope OK with you ;)


%---5Mar22:
*Fig.1: why a single text can lead to multiple distinct motions, but not so with the other direction, motion2text?
*motion token: 
    **as the critical component of the paper, it is thus important to explain what a is. E.g. empirically present a visual illustration of what a typical motion token (I assume it is spatial-temporal) corresponds to, what it can cover
    **is the motion token simply an application of [41] in our context?
*literature review: should also review the major efforts on neural machine translation?
*Fig.2: 
    **what is the difference between "motion2text" and "learning motion2text"? If they are the same, then maybe just use "mostion2text"
    **Fig.2(a): the top side of "codebook B" is not displayed properly
    **Fig.2(c): are the generated text always (or often) the same as the input text ("a person dances and spins around" here)? Or maybe it is better to illustrate the process by showing a slightly different generated text here?


%---1Mar22:
*empirical evaluation of the learned codebook: 
    **as it is the important information learned from data, could present the learned results visually? 
    **ablation study: examine e.g. how the codebook size would impact the performance
*Fig2: 
    **in the visual plot, better to naturally a) with b) & c), to visually show that connect the motion tokens learned in a) are used in b) & c)
    **a rule of thumb is that everything we mentioned in the figure has to be explained in the text, best in the capture. For example, what do BoT etc mean?


%---28Feb22;
*Fig1: just to clarify: why having two similar motion sequences at the left?
*main contributions: 
    **the reviewer may argue that dictionary learning based tokenization of things (such as motion sequences or input signals in general) is hardly something new, which could be dated back to bag-of-words. see e.g. [*]. what we could response then?
        ***[*] Sketchformer: Transformer-based Representation for Sketched Structure, CVPR 2020
    **what we mean by "redescription" here? It seems not echoed in the main text body, esp. Sec. 3.3
*Fig2: 
    **motion2language and language2motion: how about change to motion2text and text2motion? This should apply to all related places in the main text
    **(an obvious comment a reviewer would make is) why the forward and backward processes are independent and have nothing to do with each other? and further, why talking about the two separate tasks in ONE paper here?
    **seems there are some very similar components in different parts of the pipeline:we have transformer encoder, NMT encoder, and transformer, etc. What are the differences between these items? These wordings are similar and could be confusing when used together
    **what part a) VQ-VAE has to do with the proposed pipeline, being either b) motion2language or c) language2motion?
    **what is this Gumbel-softmax? seems it is not explained in the main text. Please also check all the items in Fig.2 and make sure they are properly mentioned/discussed in the main text 
*datasets: there is a risk of breaking the anonymous rule, when citing the github link that reveals the "possible" paper author
*supplementary video: strong recommend to prepare a well-crafted demo video here

